PhotoFinish: Portable Timerless Probing of Microarchitectural Latencies

Timing measurements are a fundamental building block of microarchitectural attacks, enabling software to convert otherwise invisible latency differences into architectural observations. Thus, restricting high-resolution timers is a common defense, especially in constrained environments such as web browsers. Timerless probing primitives provide an alternative approach. Instead of reading or constructing a timer, they observe architectural events that correlate with the microarchitectural state. However, such primitives typically rely on platform-specific behavior, and none generalizes across the wider computing landscape. In this paper, we present PhotoFinish, a portable timerless probing primitive that converts latency differences directly into an architectural value. PhotoFinish races an operation under test against a fixed reference in two parallel threads that then write unique values to the same shared location, resulting in a latency-dependent architectural value. PhotoFinish only requires parallel execution and shared memory, without constructing or reading a clock. We evaluate PhotoFinish on 38 CPUs spanning four ISAs and demonstrate reliable cache state classification across widely different microarchitectures, with comparable fidelity when compiled to WebAssembly and executed inside a browser. We further use PhotoFinish in AES T-table and Evict+Reload attacks, show that it applies beyond caches to TLB and execution-engine latencies, and demonstrate sufficient precision to identify the LLC slice of an address. Our results demonstrate shared-memory races as a generic and precise replacement for explicit timing, showing that restricting timers alone does not prevent software from observing fine-grained microarchitectural latency differences.

==> data/t-table/lab53.txt <==
0 0 1000
1 0 885
2 0 905
3 0 915
4 0 902
5 0 900
6 0 915
7 0 908
8 0 890
9 0 888
10 0 901
11 0 909
12 0 905
13 0 921
14 0 911
15 0 907

0 1 910
1 1 1000
2 1 921
3 1 928
4 1 925
5 1 920
6 1 917
7 1 909
8 1 922
9 1 912
10 1 913
11 1 912
12 1 919
13 1 918
14 1 907
15 1 924

0 2 906
1 2 920
2 2 1000
3 2 924
4 2 915
5 2 927
6 2 920
7 2 926
8 2 911
9 2 924
10 2 932
11 2 925
12 2 928
13 2 907
14 2 916
15 2 913

0 3 906
1 3 900
2 3 907
3 3 1000
4 3 914
5 3 915
6 3 925
7 3 916
8 3 913
9 3 924
10 3 918
11 3 918
12 3 915
13 3 904
14 3 925
15 3 926

0 4 924
1 4 921
2 4 927
3 4 913
4 4 1000
5 4 928
6 4 911
7 4 917
8 4 924
9 4 920
10 4 925
11 4 922
12 4 927
13 4 911
14 4 922
15 4 906

0 5 913
1 5 916
2 5 928
3 5 914
4 5 918
5 5 1000
6 5 924
7 5 921
8 5 915
9 5 909
10 5 928
11 5 914
12 5 909
13 5 923
14 5 915
15 5 925

0 6 911
1 6 913
2 6 925
3 6 927
4 6 927
5 6 918
6 6 1000
7 6 927
8 6 914
9 6 919
10 6 925
11 6 918
12 6 921
13 6 920
14 6 916
15 6 931

0 7 922
1 7 928
2 7 915
3 7 927
4 7 917
5 7 918
6 7 917
7 7 1000
8 7 919
9 7 924
10 7 913
11 7 919
12 7 917
13 7 917
14 7 900
15 7 929

0 8 916
1 8 915
2 8 915
3 8 913
4 8 921
5 8 912
6 8 921
7 8 920
8 8 1000
9 8 910
10 8 921
11 8 923
12 8 904
13 8 926
14 8 891
15 8 924

0 9 922
1 9 918
2 9 925
3 9 914
4 9 924
5 9 932
6 9 904
7 9 934
8 9 899
9 9 1000
10 9 916
11 9 910
12 9 907
13 9 915
14 9 919
15 9 914

0 10 927
1 10 933
2 10 902
3 10 925
4 10 912
5 10 920
6 10 905
7 10 898
8 10 918
9 10 913
10 10 1000
11 10 909
12 10 921
13 10 917
14 10 937
15 10 914

0 11 912
1 11 916
2 11 913
3 11 926
4 11 927
5 11 924
6 11 929
7 11 914
8 11 905
9 11 931
10 11 923
11 11 1000
12 11 927
13 11 927
14 11 908
15 11 911

0 12 921
1 12 935
2 12 929
3 12 928
4 12 929
5 12 917
6 12 921
7 12 922
8 12 912
9 12 920
10 12 925
11 12 925
12 12 1000
13 12 919
14 12 916
15 12 937

0 13 922
1 13 930
2 13 918
3 13 922
4 13 936
5 13 928
6 13 917
7 13 932
8 13 921
9 13 910
10 13 921
11 13 902
12 13 924
13 13 1000
14 13 921
15 13 921

0 14 911
1 14 907
2 14 928
3 14 901
4 14 921
5 14 938
6 14 914
7 14 926
8 14 913
9 14 934
10 14 919
11 14 933
12 14 900
13 14 912
14 14 1000
15 14 920

0 15 926
1 15 918
2 15 921
3 15 913
4 15 926
5 15 918
6 15 926
7 15 921
8 15 924
9 15 922
10 15 916
11 15 919
12 15 913
13 15 903
14 15 908
15 15 1000



==> data/t-table/lab89.txt <==
0 0 1000
1 0 884
2 0 904
3 0 915
4 0 902
5 0 900
6 0 915
7 0 908
8 0 890
9 0 888
10 0 900
11 0 909
12 0 905
13 0 921
14 0 911
15 0 907

0 1 910
1 1 1000
2 1 921
3 1 927
4 1 925
5 1 920
6 1 916
7 1 909
8 1 921
9 1 912
10 1 913
11 1 912
12 1 919
13 1 918
14 1 907
15 1 923

0 2 906
1 2 920
2 2 1000
3 2 923
4 2 915
5 2 927
6 2 920
7 2 926
8 2 912
9 2 924
10 2 932
11 2 925
12 2 928
13 2 907
14 2 916
15 2 914

0 3 906
1 3 900
2 3 907
3 3 1000
4 3 913
5 3 915
6 3 925
7 3 916
8 3 913
9 3 924
10 3 918
11 3 919
12 3 915
13 3 903
14 3 925
15 3 926

0 4 923
1 4 921
2 4 927
3 4 914
4 4 1000
5 4 928
6 4 911
7 4 918
8 4 923
9 4 920
10 4 925
11 4 922
12 4 927
13 4 911
14 4 922
15 4 906

0 5 915
1 5 917
2 5 929
3 5 916
4 5 918
5 5 1000
6 5 924
7 5 922
8 5 916
9 5 911
10 5 931
11 5 914
12 5 913
13 5 923
14 5 916
15 5 926

0 6 919
1 6 922
2 6 938
3 6 937
4 6 939
5 6 930
6 6 1000
7 6 942
8 6 927
9 6 928
10 6 937
11 6 928
12 6 936
13 6 935
14 6 931
15 6 939

0 7 924
1 7 930
2 7 918
3 7 927
4 7 921
5 7 920
6 7 918
7 7 1000
8 7 919
9 7 925
10 7 917
11 7 922
12 7 918
13 7 918
14 7 904
15 7 929

0 8 916
1 8 915
2 8 915
3 8 913
4 8 921
5 8 912
6 8 921
7 8 919
8 8 1000
9 8 910
10 8 921
11 8 923
12 8 904
13 8 926
14 8 891
15 8 924

0 9 922
1 9 918
2 9 925
3 9 914
4 9 924
5 9 932
6 9 904
7 9 934
8 9 899
9 9 1000
10 9 916
11 9 910
12 9 907
13 9 915
14 9 918
15 9 914

0 10 927
1 10 933
2 10 902
3 10 924
4 10 912
5 10 920
6 10 905
7 10 898
8 10 918
9 10 913
10 10 1000
11 10 909
12 10 921
13 10 918
14 10 937
15 10 914

0 11 911
1 11 916
2 11 913
3 11 926
4 11 927
5 11 924
6 11 929
7 11 914
8 11 906
9 11 931
10 11 923
11 11 1000
12 11 926
13 11 926
14 11 908
15 11 911

0 12 921
1 12 935
2 12 929
3 12 928
4 12 929
5 12 917
6 12 919
7 12 923
8 12 912
9 12 920
10 12 925
11 12 925
12 12 1000
13 12 919
14 12 916
15 12 937

0 13 922
1 13 930
2 13 918
3 13 922
4 13 937
5 13 928
6 13 917
7 13 933
8 13 922
9 13 910
10 13 921
11 13 902
12 13 924
13 13 1000
14 13 921
15 13 920

0 14 911
1 14 907
2 14 928
3 14 901
4 14 921
5 14 938
6 14 914
7 14 926
8 14 912
9 14 934
10 14 919
11 14 933
12 14 900
13 14 912
14 14 1000
15 14 920

0 15 926
1 15 918
2 15 920
3 15 913
4 15 926
5 15 918
6 15 926
7 15 921
8 15 924
9 15 922
10 15 916
11 15 919
12 15 913
13 15 903
14 15 908
15 15 1000



==> data/t-table/lab91.txt <==
0 0 1000
1 0 884
2 0 905
3 0 915
4 0 902
5 0 900
6 0 915
7 0 908
8 0 890
9 0 889
10 0 901
11 0 909
12 0 905
13 0 921
14 0 911
15 0 907

0 1 913
1 1 1000
2 1 921
3 1 928
4 1 925
5 1 920
6 1 917
7 1 909
8 1 922
9 1 912
10 1 913
11 1 912
12 1 919
13 1 918
14 1 907
15 1 924

0 2 911
1 2 925
2 2 1000
3 2 924
4 2 915
5 2 927
6 2 920
7 2 926
8 2 911
9 2 924
10 2 932
11 2 925
12 2 928
13 2 907
14 2 916
15 2 913

0 3 914
1 3 909
2 3 917
3 3 1000
4 3 913
5 3 915
6 3 925
7 3 917
8 3 913
9 3 924
10 3 918
11 3 918
12 3 915
13 3 904
14 3 925
15 3 926

0 4 929
1 4 925
2 4 932
3 4 920
4 4 1000
5 4 928
6 4 911
7 4 917
8 4 924
9 4 920
10 4 925
11 4 923
12 4 927
13 4 911
14 4 922
15 4 906

0 5 920
1 5 919
2 5 935
3 5 917
4 5 920
5 5 1000
6 5 924
7 5 921
8 5 915
9 5 909
10 5 928
11 5 914
12 5 909
13 5 923
14 5 915
15 5 925

0 6 919
1 6 913
2 6 932
3 6 927
4 6 933
5 6 922
6 6 1000
7 6 928
8 6 914
9 6 919
10 6 925
11 6 918
12 6 921
13 6 920
14 6 917
15 6 931

0 7 929
1 7 933
2 7 920
3 7 930
4 7 923
5 7 921
6 7 923
7 7 1000
8 7 919
9 7 924
10 7 913
11 7 919
12 7 917
13 7 917
14 7 900
15 7 929

0 8 919
1 8 916
2 8 924
3 8 921
4 8 930
5 8 915
6 8 923
7 8 927
8 8 1000
9 8 910
10 8 921
11 8 923
12 8 904
13 8 926
14 8 891
15 8 924

0 9 927
1 9 920
2 9 929
3 9 915
4 9 930
5 9 937
6 9 910
7 9 937
8 9 903
9 9 1000
10 9 916
11 9 910
12 9 907
13 9 915
14 9 918
15 9 914

0 10 929
1 10 940
2 10 906
3 10 930
4 10 916
5 10 920
6 10 914
7 10 907
8 10 922
9 10 920
10 10 1000
11 10 909
12 10 921
13 10 917
14 10 937
15 10 914

0 11 921
1 11 920
2 11 915
3 11 930
4 11 934
5 11 926
6 11 932
7 11 920
8 11 915
9 11 935
10 11 927
11 11 1000
12 11 927
13 11 927
14 11 908
15 11 911

0 12 924
1 12 942
2 12 933
3 12 935
4 12 933
5 12 920
6 12 925
7 12 925
8 12 919
9 12 924
10 12 928
11 12 928
12 12 1000
13 12 920
14 12 916
15 12 937

0 13 925
1 13 937
2 13 920
3 13 929
4 13 942
5 13 930
6 13 927
7 13 937
8 13 922
9 13 916
10 13 925
11 13 907
12 13 925
13 13 1000
14 13 921
15 13 921

0 14 918
1 14 915
2 14 931
3 14 906
4 14 926
5 14 941
6 14 924
7 14 927
8 14 916
9 14 936
10 14 926
11 14 935
12 14 903
13 14 915
14 14 1000
15 14 920

0 15 930
1 15 920
2 15 929
3 15 915
4 15 931
5 15 918
6 15 932
7 15 921
8 15 926
9 15 926
10 15 920
11 15 925
12 15 918
13 15 909
14 15 912
15 15 1000



==> data/t-table/rpi3b.txt <==
0 0 1000
1 0 884
2 0 905
3 0 916
4 0 902
5 0 899
6 0 916
7 0 908
8 0 891
9 0 890
10 0 901
11 0 910
12 0 905
13 0 921
14 0 911
15 0 907

0 1 910
1 1 1000
2 1 923
3 1 928
4 1 925
5 1 920
6 1 917
7 1 909
8 1 923
9 1 912
10 1 914
11 1 912
12 1 920
13 1 919
14 1 908
15 1 924

0 2 907
1 2 923
2 2 1000
3 2 926
4 2 915
5 2 927
6 2 922
7 2 926
8 2 913
9 2 924
10 2 932
11 2 926
12 2 932
13 2 908
14 2 916
15 2 913

0 3 906
1 3 900
2 3 907
3 3 1000
4 3 912
5 3 915
6 3 926
7 3 916
8 3 913
9 3 924
10 3 919
11 3 919
12 3 917
13 3 909
14 3 926
15 3 926

0 4 924
1 4 921
2 4 927
3 4 913
4 4 1000
5 4 930
6 4 911
7 4 919
8 4 926
9 4 920
10 4 925
11 4 922
12 4 928
13 4 912
14 4 922
15 4 907

0 5 913
1 5 916
2 5 928
3 5 914
4 5 919
5 5 1000
6 5 924
7 5 923
8 5 915
9 5 911
10 5 928
11 5 916
12 5 909
13 5 924
14 5 915
15 5 926

0 6 911
1 6 913
2 6 926
3 6 926
4 6 927
5 6 918
6 6 1000
7 6 928
8 6 916
9 6 919
10 6 925
11 6 918
12 6 921
13 6 922
14 6 916
15 6 931

0 7 922
1 7 928
2 7 916
3 7 927
4 7 919
5 7 919
6 7 917
7 7 1000
8 7 919
9 7 925
10 7 913
11 7 920
12 7 917
13 7 918
14 7 900
15 7 929

0 8 917
1 8 915
2 8 915
3 8 913
4 8 924
5 8 912
6 8 921
7 8 921
8 8 1000
9 8 911
10 8 921
11 8 924
12 8 905
13 8 927
14 8 891
15 8 924

0 9 922
1 9 918
2 9 926
3 9 915
4 9 925
5 9 932
6 9 904
7 9 938
8 9 901
9 9 1000
10 9 916
11 9 910
12 9 907
13 9 918
14 9 919
15 9 916

0 10 927
1 10 934
2 10 902
3 10 926
4 10 912
5 10 921
6 10 905
7 10 898
8 10 918
9 10 913
10 10 1000
11 10 911
12 10 921
13 10 918
14 10 938
15 10 914

0 11 912
1 11 916
2 11 913
3 11 927
4 11 928
5 11 924
6 11 930
7 11 914
8 11 906
9 11 931
10 11 924
11 11 1000
12 11 927
13 11 927
14 11 908
15 11 911

0 12 921
1 12 936
2 12 929
3 12 929
4 12 931
5 12 917
6 12 922
7 12 923
8 12 912
9 12 921
10 12 926
11 12 926
12 12 1000
13 12 919
14 12 916
15 12 937

0 13 923
1 13 931
2 13 919
3 13 923
4 13 936
5 13 928
6 13 917
7 13 935
8 13 922
9 13 913
10 13 921
11 13 902
12 13 925
13 13 1000
14 13 923
15 13 921

0 14 911
1 14 909
2 14 928
3 14 900
4 14 921
5 14 938
6 14 914
7 14 927
8 14 913
9 14 934
10 14 919
11 14 935
12 14 900
13 14 912
14 14 1000
15 14 922

0 15 927
1 15 918
2 15 921
3 15 915
4 15 926
5 15 918
6 15 926
7 15 921
8 15 925
9 15 922
10 15 917
11 15 919
12 15 913
13 15 904
14 15 909
15 15 1000


